Provably Accurate Double-Sparse Coding

Sparse coding is a crucial subroutine in algorithms for various signal processing, deep learning, and other machine learning applications. The central goal is to learn an overcomplete dictionary that can sparsely represent a given input dataset. However, a key challenge is that storage, transmission, and processing of the learned dictionary can be untenably high if the data dimension is high. In this paper, we consider the double-sparsity model introduced by Rubinstein et al. (2010b) where the dictionary itself is the product of a fixed, known basis and a data-adaptive sparse component. First, we introduce a simple algorithm for double-sparse coding that can be amenable to efficient implementation via neural architectures. Second, we theoretically analyze its performance and demonstrate asymptotic sample complexity and running time benefits over existing (provable) approaches for sparse coding. To our knowledge, our work introduces the first computationally efficient algorithm for double-sparse coding that enjoys rigorous statistical guarantees. Finally, we support our analysis via several numerical experiments on simulated data, confirming that our method can indeed be useful in problem sizes encountered in practical applications.

==> results/error_nless.txt <==
   5.0000000000000000e+02   2.0496846242709199e+00   6.5751845075729465e+00   7.7362472270952187e+00   3.1971473557990846e+00
   1.0000000000000000e+03   2.3015430039115107e-02   7.8484889178689010e-02   9.3989302066635272e-01   2.5822071349584981e-02
   1.5000000000000000e+03   4.3650193059821520e-02   5.4920576672687495e-02   1.5684751675076725e-01   4.4399152355724211e-02
   2.0000000000000000e+03   1.9424771937866098e-02   5.8032270127224468e-08   2.7432279570612905e-02   1.4722383967213147e-02
   2.5000000000000000e+03   1.7371198290968278e-02   1.7550507843789792e-09   1.6258663927851910e-01   4.4121465307492738e-02
   3.0000000000000000e+03   3.9119820166064363e-02   1.0648132349509131e-02   4.6518438339498029e-02   5.0358961961188818e-10
   3.5000000000000000e+03   3.1224653468886636e-02   5.8676931229616928e-11   2.8549217314907834e-02   1.6984599848710039e-10
   4.0000000000000000e+03   1.2554346722608703e-15   4.3370574062592965e-12   3.0257507683928507e-02   7.3890011301346426e-13
   4.5000000000000000e+03   1.6560471683457562e-02   1.1892398016096867e-11   1.6942786027406283e-02   1.4721123004931169e-02
   5.0000000000000000e+03   1.2560739669470195e-15   6.8609075173772405e-12   1.2554331478796734e-15   1.7191872323951081e-15


==> results/error_nless_arora.txt <==
   6.5751845075729465e+00
   7.8484889178689010e-02
   5.4920576672687495e-02
   5.8032270127224468e-08
   1.7550507843789792e-09
   1.0648132349509131e-02
   5.8676931229616928e-11
   4.3370574062592965e-12
   1.1892398016096867e-11
   6.8609075173772405e-12


==> results/error_nless_arora_ht.txt <==
   7.7362472270952187e+00
   9.3989302066635272e-01
   1.5684751675076725e-01
   2.7432279570612905e-02
   1.6258663927851910e-01
   4.6518438339498029e-02
   2.8549217314907834e-02
   3.0257507683928507e-02
   1.6942786027406283e-02
   1.2554331478796734e-15


==> results/error_nless_ours.txt <==
   2.0496846242709199e+00
   2.3015430039115107e-02
   4.3650193059821520e-02
   1.9424771937866098e-02
   1.7371198290968278e-02
   3.9119820166064363e-02
   3.1224653468886636e-02
   1.2554346722608703e-15
   1.6560471683457562e-02
   1.2560739669470195e-15


==> results/error_nless_tletsI.txt <==
   1.5138415416557700e+00
   1.2644933124815847e-03
   4.1562380525749968e-05
   6.8224685309016804e-09
   4.7506820211303167e-08
   1.9097612168694887e-12
   3.1685269136314394e-13
   2.1210781103223334e-15
   1.1484236265056445e-15
   1.3042167484290369e-15


==> results/error_nless_trainlets_rd.txt <==
   3.1971473557990846e+00
   2.5822071349584981e-02
   4.4399152355724211e-02
   1.4722383967213147e-02
   4.4121465307492738e-02
   5.0358961961188818e-10
   1.6984599848710039e-10
   7.3890011301346426e-13
   1.4721123004931169e-02
   1.7191872323951081e-15


==> results/error_noise.txt <==
   5.0000000000000000e+02   4.1030082641510326e+00   6.6151575975914110e+00   7.8150602682717683e+00   3.1026129424353837e+00
   1.0000000000000000e+03   5.1840317429031169e-01   2.0824444781075973e+00   3.7307049598864266e+00   1.4407637676381815e-01
   1.5000000000000000e+03   2.1755828370838451e-01   6.2090813384469934e-01   2.1940421678028632e+00   7.9010841850963937e-02
   2.0000000000000000e+03   1.7691608847379328e-01   7.0660967934545488e-02   1.9025836616952423e+00   1.1528303942021355e-01
   2.5000000000000000e+03   1.4431196066605637e-01   6.0493779330407185e-02   1.0086042205581760e+00   8.1427691935473709e-02
   3.0000000000000000e+03   7.2766703983638326e-02   6.4561678888709673e-02   7.8854494764242267e-01   9.3252096902711357e-02
   3.5000000000000000e+03   1.2006542740590052e-01   4.6614709540882052e-02   5.2457846995433355e-01   1.1242720587303623e-01
   4.0000000000000000e+03   6.0368576280510400e-02   5.4650732686646719e-02   4.6929697129885511e-01   9.5720944126186105e-02
   4.5000000000000000e+03   4.8939528958199911e-02   4.6817515195227768e-02   5.5710900776706407e-01   9.7208344762063845e-02
   5.0000000000000000e+03   4.9845007087135310e-02   5.3804854771510008e-02   3.0160754222316888e-01   1.1000025277747520e-01


==> results/error_noise_arora.txt <==
   6.6151575975914110e+00
   2.0824444781075973e+00
   6.2090813384469934e-01
   7.0660967934545488e-02
   6.0493779330407185e-02
   6.4561678888709673e-02
   4.6614709540882052e-02
   5.4650732686646719e-02
   4.6817515195227768e-02
   5.3804854771510008e-02


==> results/error_noise_ours.txt <==
   4.1030082641510326e+00
   5.1840317429031169e-01
   2.1755828370838451e-01
   1.7691608847379328e-01
   1.4431196066605637e-01
   7.2766703983638326e-02
   1.2006542740590052e-01
   6.0368576280510400e-02
   4.8939528958199911e-02
   4.9845007087135310e-02


==> results/error_noise_thres.txt <==
   7.8150602682717683e+00
   3.7307049598864266e+00
   2.1940421678028632e+00
   1.9025836616952423e+00
   1.0086042205581760e+00
   7.8854494764242267e-01
   5.2457846995433355e-01
   4.6929697129885511e-01
   5.5710900776706407e-01
   3.0160754222316888e-01


==> results/error_noise_trainlets.txt <==
   3.1026129424353837e+00
   1.4407637676381815e-01
   7.9010841850963937e-02
   1.1528303942021355e-01
   8.1427691935473709e-02
   9.3252096902711357e-02
   1.1242720587303623e-01
   9.5720944126186105e-02
   9.7208344762063845e-02
   1.1000025277747520e-01


==> results/prob_success_nless.txt <==
   5.0000000000000000e+02   1.2000000000000000e-01   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+03   9.7999999999999998e-01   6.5000000000000002e-01   5.6999999999999995e-01   0.0000000000000000e+00
   1.5000000000000000e+03   9.6999999999999997e-01   9.3000000000000005e-01   9.2000000000000004e-01   6.4000000000000001e-01
   2.0000000000000000e+03   9.8999999999999999e-01   1.0000000000000000e+00   9.7999999999999998e-01   9.8999999999999999e-01
   2.5000000000000000e+03   9.8999999999999999e-01   1.0000000000000000e+00   9.0000000000000002e-01   9.5999999999999996e-01
   3.0000000000000000e+03   9.6999999999999997e-01   9.8999999999999999e-01   9.6999999999999997e-01   1.0000000000000000e+00
   3.5000000000000000e+03   9.7999999999999998e-01   1.0000000000000000e+00   9.7999999999999998e-01   1.0000000000000000e+00
   4.0000000000000000e+03   1.0000000000000000e+00   1.0000000000000000e+00   9.7999999999999998e-01   1.0000000000000000e+00
   4.5000000000000000e+03   9.7999999999999998e-01   1.0000000000000000e+00   9.8999999999999999e-01   9.8999999999999999e-01
   5.0000000000000000e+03   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00


==> results/prob_success_noise.txt <==
   5.0000000000000000e+02   1.0000000000000000e-02   0.0000000000000000e+00   0.0000000000000000e+00   1.0000000000000000e-02
   1.0000000000000000e+03   6.9999999999999996e-01   6.7000000000000004e-01   0.0000000000000000e+00   9.5999999999999996e-01
   1.5000000000000000e+03   8.9000000000000001e-01   9.1000000000000003e-01   1.4999999999999999e-01   1.0000000000000000e+00
   2.0000000000000000e+03   9.2000000000000004e-01   9.8999999999999999e-01   3.1000000000000000e-01   9.7999999999999998e-01
   2.5000000000000000e+03   9.4999999999999996e-01   9.8999999999999999e-01   5.5000000000000004e-01   1.0000000000000000e+00
   3.0000000000000000e+03   9.7999999999999998e-01   9.8999999999999999e-01   7.3999999999999999e-01   9.8999999999999999e-01
   3.5000000000000000e+03   9.4999999999999996e-01   1.0000000000000000e+00   7.7000000000000002e-01   1.0000000000000000e+00
   4.0000000000000000e+03   9.8999999999999999e-01   9.7999999999999998e-01   8.4999999999999998e-01   1.0000000000000000e+00
   4.5000000000000000e+03   9.8999999999999999e-01   1.0000000000000000e+00   7.6000000000000001e-01   1.0000000000000000e+00
   5.0000000000000000e+03   9.8999999999999999e-01   9.8999999999999999e-01   9.0000000000000002e-01   1.0000000000000000e+00


==> results/psucc_nless_arora.txt <==
   0.0000000000000000e+00
   6.5000000000000002e-01
   9.3000000000000005e-01
   1.0000000000000000e+00
   1.0000000000000000e+00
   9.8999999999999999e-01
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00


==> results/psucc_nless_arora_ht.txt <==
   0.0000000000000000e+00
   5.6999999999999995e-01
   9.2000000000000004e-01
   9.7999999999999998e-01
   9.0000000000000002e-01
   9.6999999999999997e-01
   9.7999999999999998e-01
   9.7999999999999998e-01
   9.8999999999999999e-01
   1.0000000000000000e+00


==> results/psucc_nless_ours.txt <==
   1.2000000000000000e-01
   9.7999999999999998e-01
   9.6999999999999997e-01
   9.8999999999999999e-01
   9.8999999999999999e-01
   9.6999999999999997e-01
   9.7999999999999998e-01
   1.0000000000000000e+00
   9.7999999999999998e-01
   1.0000000000000000e+00


==> results/psucc_nless_tletsI.txt <==
   0.0000000000000000e+00
   0.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00


==> results/psucc_nless_trainlets_rd.txt <==
   0.0000000000000000e+00
   0.0000000000000000e+00
   6.4000000000000001e-01
   9.8999999999999999e-01
   9.5999999999999996e-01
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00
   9.8999999999999999e-01
   1.0000000000000000e+00


==> results/psucc_noise_arora.txt <==
   0.0000000000000000e+00
   6.7000000000000004e-01
   9.1000000000000003e-01
   9.8999999999999999e-01
   9.8999999999999999e-01
   9.8999999999999999e-01
   1.0000000000000000e+00
   9.7999999999999998e-01
   1.0000000000000000e+00
   9.8999999999999999e-01


==> results/psucc_noise_ours.txt <==
   1.0000000000000000e-02
   6.9999999999999996e-01
   8.9000000000000001e-01
   9.2000000000000004e-01
   9.4999999999999996e-01
   9.7999999999999998e-01
   9.4999999999999996e-01
   9.8999999999999999e-01
   9.8999999999999999e-01
   9.8999999999999999e-01


==> results/psucc_noise_thres.txt <==
   0.0000000000000000e+00
   0.0000000000000000e+00
   1.4999999999999999e-01
   3.1000000000000000e-01
   5.5000000000000004e-01
   7.3999999999999999e-01
   7.7000000000000002e-01
   8.4999999999999998e-01
   7.6000000000000001e-01
   9.0000000000000002e-01


==> results/psucc_noise_trainlets.txt <==
   1.0000000000000000e-02
   9.5999999999999996e-01
   1.0000000000000000e+00
   9.7999999999999998e-01
   1.0000000000000000e+00
   9.8999999999999999e-01
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00
   1.0000000000000000e+00


==> results/run_time_nless.txt <==
   5.0000000000000000e+02   2.5086964999999994e-01   2.8107197999999998e+00   2.6484032300000009e+00   2.4929378000000010e-01
   1.0000000000000000e+03   2.3812914000000013e-01   2.8275309999999996e+00   3.6438216900000020e+00   5.4061507999999958e-01
   1.5000000000000000e+03   2.6844335000000003e-01   3.0924114100000009e+00   2.8792102499999999e+00   7.3554651999999976e-01
   2.0000000000000000e+03   2.9904564999999994e-01   2.7023487999999993e+00   2.7032616400000018e+00   1.0289285700000002e+00
   2.5000000000000000e+03   3.3041000999999992e-01   2.7210081499999990e+00   2.8299229799999996e+00   1.2283992700000006e+00
   3.0000000000000000e+03   3.5747941000000000e-01   2.6199377799999990e+00   2.7325153599999994e+00   1.5183354100000002e+00
   3.5000000000000000e+03   3.6174956999999969e-01   2.6905311899999997e+00   2.7864975100000002e+00   1.7140728400000003e+00
   4.0000000000000000e+03   3.8002177000000004e-01   2.5582652499999998e+00   2.7165074000000002e+00   2.0112189300000001e+00
   4.5000000000000000e+03   4.0798096000000000e-01   2.4488481400000000e+00   2.8287028500000004e+00   2.2296156399999996e+00
   5.0000000000000000e+03   4.1714103999999980e-01   2.4253874300000007e+00   2.6491474600000000e+00   2.5077322700000000e+00


==> results/run_time_noise.txt <==
   5.0000000000000000e+02   2.7874384999999990e-01   5.8710213200000005e+00   3.6026799699999992e+00   4.4304980999999999e-01
   1.0000000000000000e+03   2.3213651000000002e-01   4.9746725499999993e+00   3.7917372599999997e+00   5.4329631000000012e-01
   1.5000000000000000e+03   2.6271664000000006e-01   3.0723065099999998e+00   3.8936250399999972e+00   7.3413901000000037e-01
   2.0000000000000000e+03   3.0797727000000003e-01   2.8341276000000009e+00   4.4794532100000017e+00   1.0053574700000001e+00
   2.5000000000000000e+03   3.4095321000000001e-01   3.0120375400000001e+00   4.5658607400000015e+00   1.2069894999999995e+00
   3.0000000000000000e+03   3.5398133999999998e-01   3.2401680500000003e+00   4.5269215599999990e+00   1.5286005299999994e+00
   3.5000000000000000e+03   3.7478751999999993e-01   3.3615243799999983e+00   4.3917652500000006e+00   1.7265374199999999e+00
   4.0000000000000000e+03   3.8869918999999997e-01   3.3594589500000001e+00   4.5065220199999985e+00   2.0718027700000006e+00
   4.5000000000000000e+03   3.9512919000000002e-01   3.2946464200000003e+00   4.4007796099999981e+00   2.2294837300000001e+00
   5.0000000000000000e+03   4.0084238000000000e-01   3.3557615699999999e+00   4.1893567199999993e+00   2.5430881299999997e+00


==> results/time_nless_arora.txt <==
   2.8107197999999998e+00
   2.8275309999999996e+00
   3.0924114100000009e+00
   2.7023487999999993e+00
   2.7210081499999990e+00
   2.6199377799999990e+00
   2.6905311899999997e+00
   2.5582652499999998e+00
   2.4488481400000000e+00
   2.4253874300000007e+00


==> results/time_nless_arora_ht.txt <==
   2.6484032300000009e+00
   3.6438216900000020e+00
   2.8792102499999999e+00
   2.7032616400000018e+00
   2.8299229799999996e+00
   2.7325153599999994e+00
   2.7864975100000002e+00
   2.7165074000000002e+00
   2.8287028500000004e+00
   2.6491474600000000e+00


==> results/time_nless_ours.txt <==
   2.5086964999999994e-01
   2.3812914000000013e-01
   2.6844335000000003e-01
   2.9904564999999994e-01
   3.3041000999999992e-01
   3.5747941000000000e-01
   3.6174956999999969e-01
   3.8002177000000004e-01
   4.0798096000000000e-01
   4.1714103999999980e-01


==> results/time_nless_tletsI.txt <==
   2.6336952999999996e-01
   5.6621352000000003e-01
   7.7821574000000027e-01
   1.0946407599999997e+00
   1.2674798299999994e+00
   1.5407815100000009e+00
   1.7583221800000002e+00
   2.0589440100000012e+00
   2.2427032699999989e+00
   2.5542492700000001e+00


==> results/time_nless_trainlets_rd.txt <==
   2.4929378000000010e-01
   5.4061507999999958e-01
   7.3554651999999976e-01
   1.0289285700000002e+00
   1.2283992700000006e+00
   1.5183354100000002e+00
   1.7140728400000003e+00
   2.0112189300000001e+00
   2.2296156399999996e+00
   2.5077322700000000e+00


==> results/time_noise_arora.txt <==
   5.8710213200000005e+00
   4.9746725499999993e+00
   3.0723065099999998e+00
   2.8341276000000009e+00
   3.0120375400000001e+00
   3.2401680500000003e+00
   3.3615243799999983e+00
   3.3594589500000001e+00
   3.2946464200000003e+00
   3.3557615699999999e+00


==> results/time_noise_ours.txt <==
   2.7874384999999990e-01
   2.3213651000000002e-01
   2.6271664000000006e-01
   3.0797727000000003e-01
   3.4095321000000001e-01
   3.5398133999999998e-01
   3.7478751999999993e-01
   3.8869918999999997e-01
   3.9512919000000002e-01
   4.0084238000000000e-01


==> results/time_noise_thres.txt <==
   3.6026799699999992e+00
   3.7917372599999997e+00
   3.8936250399999972e+00
   4.4794532100000017e+00
   4.5658607400000015e+00
   4.5269215599999990e+00
   4.3917652500000006e+00
   4.5065220199999985e+00
   4.4007796099999981e+00
   4.1893567199999993e+00


==> results/time_noise_trainlets.txt <==
   4.4304980999999999e-01
   5.4329631000000012e-01
   7.3413901000000037e-01
   1.0053574700000001e+00
   1.2069894999999995e+00
   1.5286005299999994e+00
   1.7265374199999999e+00
   2.0718027700000006e+00
   2.2294837300000001e+00
   2.5430881299999997e+00

